Extragalactic cosmic rays and their signatures

The signatures of UHE proton propagation through CMB are pair-production dip and GZK cutoff. The visible manifestations of these spectral features are ankle, beginning of GZK cutoff in the differential spectrum and E_{1/2} in integral spectrum. Observed in all experiments, the ankle is usually interpreted as transition from galactic to extragalactic cosmic rays. Using the mass composition measured by HiRes, Telescope Array (TA) and Auger detectors at energy (1-3) EeV, calculated anisotropy of galactic cosmic rays at these energies, and the elongation curves we strongly argue against the interpretation of the ankle given above. The transition must occur at lower energy, most probably at the second knee as the dip model predicts. The other prediction of this model, the shape of the dip, is well confirmed by HiRes, TA, AGASA and Yakutsk detectors, and, after recalibration of energies, by Auger detector. Predicted beginning of GZK cutoff and E_{1/2} agree well with HiRes and TA data. However, directly measured mass composition remains a puzzle. While HiRes and TA detectors observe the proton-dominated mass composition, as required by the dip model, the data of Auger detector strongly evidence for nuclei mass composition becoming steadily heavier at energy higher than 4 EeV and reaching Iron at energy about 35 EeV. The Auger-based scenario is consistent with another interpretation of the ankle at energy E_a=4 EeV as transition from extragalactic protons to extragalactic nuclei. The heavy- nuclei dominance at higher energies may be provided by low-energy of acceleration for protons E_{max} \sim 4 EeV and rigidity-dependent E_{max}^A =Z E_{max}$ for nuclei. The highest energy suppression may be explained as nuclei-destroying cutoff.

==> abstaract.txt <==

                            Abstract 
                           

The signatures of UHE proton propagation through CMB radiation are 
pair-production dip and GZK cutoff. The visible manifestations of these 
two spectral features are ankle, which is intrinsic part of the dip, 
beginning of GZK cutoff in the differential spectrum and E_{1/2} in 
integral spectrum. Observed practically in all experiments since 1963, 
the ankle is usually interpreted as a feature caused by transition from 
galactic to extragalactic cosmic rays. Using the mass composition measured 
by HiRes, Telescope Array and Auger detectors at energy (1 - 3) EeV,
calculated anisotropy of galactic cosmic rays at these energies, and 
the elongation curves we strongly argue against the interpretation of the 
ankle given above. The transition must occur  at lower energy, most 
probably at the second knee as the dip model predicts. The other prediction 
of the dip model, the shape of the dip, is well confirmed by HiRes, 
Telescope Array (TA), AGASA and Yakutsk detectors, and, after recalibration 
of energies, by Auger detector. Predicted beginning of GZK cutoff and 
E_{1/2} agree well with HiRes and TA data. However, directly measured 
mass composition remains a puzzle. While HiRes and TA detectors observe 
the proton-dominated mass composition, as required by the dip model, the 
data of Auger detector strongly evidence for nuclei mass composition 
becoming progressively heavier at energy higher than 4 EeV and reaching 
Iron at energy about 35 EeV. The Auger-based scenario is consistent with 
another interpretation of the ankle at energy E_a \approx 4 EeV as 
transition from extragalactic protons to extragalactic nuclei. The heavy 
- nuclei dominance at higher energies may be provided by low-energy of 
acceleration for protons E_p^{\max} \sim EeV and rigidity-dependent 
E_A^{\max} =Z E_p^{\max} for nuclei. The highest energy suppression may
be explained as nuclei-photodisintegration cutoff. 
   

